The methanol emission in the $J_1-J_0$ A$^{-+}$ line series as a tracer of specific physical conditions in high-mass star-forming regions

We present results of the investigations of the properties of the methanol $J_1 - J_0$ A$^{-+}$ line series motivated by the recent serendipitous detection of the maser emission in the $14_1 - 14_0$ A$^{-+}$ line at 349~GHz in S255IR-SMA1 soon after the accretion burst. The study includes further observations of several lines of this series in S255IR with the SMA, a mini-survey of methanol lines in the 0.8 mm range toward a sample of bright 6.7~GHz methanol maser sources with the IRAM-30m telescope, and theoretical modeling. We found that the maser component of the $14_1 - 14_0$ A$^{-+}$ line in S255IR decayed by more than order of magnitude in comparison with that in 2016. No clear sign of maser emission is observed in other lines of this series in the SMA observations except the $7_1 - 7_0$ A$^{-+}$ line where an additional bright component is detected at the velocity of the maser emission observed earlier in the $14_1 - 14_0$ A$^{-+}$ line. Our LVG model constrains the ranges of the physical parameters that matches the observed emission intensities. No obvious maser emission in the $J_1 - J_0$ A$^{-+}$ lines was detected in the mini-survey of the 6.7~GHz methanol maser sources, though one component in NGC7538 may represent a weak maser. In general, the maser effect in the $J_1 - J_0$ A$^{-+}$ lines may serve as a tracer of rather hot environments and in particular luminosity flaring events during high mass star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
